Submodular Variational Inference for Network Reconstruction

In real-world and online social networks, individuals receive and transmit information in real time. Cascading information transmissions (e.g. phone calls, text messages, social media posts) may be understood as a realization of a diffusion process operating on the network, and its branching path can be represented by a directed tree. The process only traverses and thus reveals a limited portion of the edges. The network reconstruction/inference problem is to infer the unrevealed connections. Most existing approaches derive a likelihood and attempt to find the network topology maximizing the likelihood, a problem that is highly intractable. In this paper, we focus on the network reconstruction problem for a broad class of real-world diffusion processes, exemplified by a network diffusion scheme called respondent-driven sampling (RDS). We prove that under realistic and general models of network diffusion, the posterior distribution of an observed RDS realization is a Bayesian log-submodular model.We then propose VINE (Variational Inference for Network rEconstruction), a novel, accurate, and computationally efficient variational inference algorithm, for the network reconstruction problem under this model. Crucially, we do not assume any particular probabilistic model for the underlying network. VINE recovers any connected graph with high accuracy as shown by our experimental results on real-life networks.

==> pix/res_coupon.txt <==
[1.0,0.382875,0.512222,0.708339,786.0,0.0410461,0.284908,0.775733,678.0,0.309998,0.614863,0.669578]
 85.607696 seconds (594.97 k allocations: 41.430 MB, 1.32% gc time)
[1.0,0.413136,0.513308,0.725374,866.0,0.0332879,0.237849,0.784756,776.0,0.334686,0.654798,0.662689]
 86.477979 seconds (580.16 k allocations: 40.786 MB, 1.18% gc time)
[1.0,0.466995,0.508533,0.746015,672.0,0.164671,0.509617,0.708511,614.0,0.313003,0.679299,0.684]
 79.619556 seconds (580.33 k allocations: 40.787 MB, 1.39% gc time)
[1.0,0.413516,0.509498,0.720184,736.0,0.0890977,0.362452,0.719067,645.0,0.341388,0.667408,0.661689]
 87.245775 seconds (580.62 k allocations: 40.795 MB, 1.22% gc time)
[1.0,0.40584,0.513018,0.721221,834.0,0.0319549,0.250348,0.784889,719.0,0.288668,0.607541,0.684844]
 82.157596 seconds (580.35 k allocations: 40.784 MB, 1.26% gc time)
[1.0,0.499184,0.516266,0.773978,928.0,0.0219777,0.241105,0.827511,872.0,0.290932,0.680339,0.7032]
 86.139413 seconds (580.50 k allocations: 40.789 MB, 1.35% gc time)
[1.0,0.548557,0.508465,0.787388,679.0,0.148683,0.5547,0.734911,626.0,0.276811,0.713194,0.719267]
 87.332034 seconds (580.46 k allocations: 40.787 MB, 1.06% gc time)
[1.0,0.336164,0.512971,0.685413,783.0,0.0287088,0.228006,0.780911,661.0,0.30089,0.586327,0.670222]
 81.759349 seconds (580.45 k allocations: 40.786 MB, 1.37% gc time)
[1.0,0.400346,0.515857,0.722378,871.0,0.022602,0.213513,0.817356,776.0,0.314489,0.629508,0.673778]
 71.355006 seconds (580.59 k allocations: 40.793 MB, 1.40% gc time)
[1.0,0.348266,0.512186,0.690563,801.0,0.0342173,0.217884,0.761889,680.0,0.328394,0.612162,0.6554]
 85.253711 seconds (580.46 k allocations: 40.787 MB, 1.32% gc time)
[2.0,0.348415,0.51439,0.693611,868.0,0.0138395,0.171335,0.798044,755.0,0.376152,0.638079,0.627133]
 83.886645 seconds (580.56 k allocations: 40.792 MB, 1.28% gc time)
[2.0,0.432804,0.517636,0.741671,947.0,0.012896,0.166568,0.832533,890.0,0.34789,0.684912,0.658289]
 89.224671 seconds (580.48 k allocations: 40.788 MB, 1.24% gc time)
[2.0,0.425452,0.518606,0.739248,985.0,0.00121737,0.0523958,0.8298,948.0,0.356797,0.701307,0.653578]
 86.016124 seconds (580.59 k allocations: 40.794 MB, 1.19% gc time)
[2.0,0.486486,0.5202,0.77327,925.0,0.0191494,0.249426,0.860556,868.0,0.286284,0.682475,0.708578]
 82.759684 seconds (580.46 k allocations: 40.787 MB, 1.24% gc time)
[2.0,0.388109,0.516661,0.717182,943.0,0.0166542,0.15725,0.818622,883.0,0.332001,0.630001,0.660422]
 70.112170 seconds (580.52 k allocations: 40.790 MB, 1.44% gc time)
[2.0,0.332003,0.510939,0.680572,828.0,0.0393196,0.230629,0.738956,745.0,0.349504,0.616595,0.6402]
 84.223657 seconds (580.32 k allocations: 40.783 MB, 1.35% gc time)
[2.0,0.404198,0.518903,0.728642,953.0,0.0090588,0.158174,0.844578,893.0,0.326899,0.650525,0.669133]
 71.555684 seconds (580.49 k allocations: 40.789 MB, 1.29% gc time)
[2.0,0.358962,0.512519,0.696493,764.0,0.0284954,0.248283,0.779578,631.0,0.293424,0.596634,0.6774]
 84.820205 seconds (580.58 k allocations: 40.793 MB, 1.26% gc time)
[2.0,0.391071,0.510549,0.71021,767.0,0.0628974,0.315763,0.741422,691.0,0.31413,0.634984,0.669844]
 85.334609 seconds (580.51 k allocations: 40.789 MB, 1.34% gc time)
[2.0,0.499084,0.508648,0.762505,757.0,0.129186,0.475359,0.718889,698.0,0.309036,0.695338,0.692644]
 71.258284 seconds (580.57 k allocations: 40.792 MB, 1.45% gc time)
[3.0,0.405262,0.51696,0.726464,876.0,0.0169407,0.200908,0.829844,777.0,0.311234,0.639932,0.6792]
 79.042202 seconds (580.50 k allocations: 40.789 MB, 1.35% gc time)
[3.0,0.600258,0.50824,0.813315,692.0,0.162236,0.615851,0.748289,648.0,0.25633,0.735395,0.740333]
 92.763311 seconds (580.62 k allocations: 40.794 MB, 1.13% gc time)
[3.0,0.369818,0.510396,0.699149,746.0,0.0651556,0.305125,0.7336,634.0,0.336294,0.624783,0.651267]
 70.284668 seconds (580.49 k allocations: 40.788 MB, 1.51% gc time)
[3.0,0.580714,0.508511,0.803811,681.0,0.146237,0.572274,0.743889,623.0,0.278039,0.731739,0.725778]
 81.878445 seconds (580.51 k allocations: 40.789 MB, 1.17% gc time)
[3.0,0.435728,0.508681,0.730328,655.0,0.130638,0.435921,0.703489,584.0,0.314482,0.65153,0.672511]
 84.549258 seconds (580.50 k allocations: 40.788 MB, 1.28% gc time)
[3.0,0.541628,0.508335,0.783663,841.0,0.174186,0.579082,0.727467,821.0,0.267007,0.69326,0.717156]
 82.312766 seconds (580.34 k allocations: 40.784 MB, 1.26% gc time)
[3.0,0.336399,0.511238,0.683218,772.0,0.0457141,0.25498,0.747556,660.0,0.325015,0.603698,0.653911]
 80.279427 seconds (580.57 k allocations: 40.792 MB, 1.28% gc time)
[3.0,0.465281,0.509067,0.745926,943.0,0.105464,0.399503,0.713156,926.0,0.326073,0.684498,0.6778]
 85.309057 seconds (580.49 k allocations: 40.788 MB, 1.29% gc time)
[3.0,0.342128,0.511503,0.686502,762.0,0.037559,0.229361,0.750711,615.0,0.354842,0.630915,0.641044]
 72.665765 seconds (580.59 k allocations: 40.793 MB, 1.42% gc time)
[3.0,0.398734,0.510322,0.713804,724.0,0.0542666,0.291149,0.735044,616.0,0.33448,0.651961,0.661156]
 84.970276 seconds (580.51 k allocations: 40.789 MB, 1.10% gc time)
[4.0,0.654339,0.508274,0.840858,654.0,0.173474,0.696369,0.774267,624.0,0.237524,0.768154,0.764756]
 79.009929 seconds (580.60 k allocations: 40.794 MB, 1.46% gc time)
[4.0,0.350079,0.51066,0.689432,805.0,0.041064,0.221406,0.729089,682.0,0.357051,0.632915,0.639822]
 81.965953 seconds (580.52 k allocations: 40.789 MB, 1.28% gc time)
[4.0,0.467406,0.508269,0.745836,734.0,0.149406,0.487777,0.704822,680.0,0.299108,0.667257,0.687378]
 84.513069 seconds (580.48 k allocations: 40.788 MB, 1.38% gc time)
[4.0,0.370339,0.512036,0.701663,784.0,0.0435864,0.302874,0.776022,687.0,0.300408,0.600837,0.672333]
 86.481488 seconds (580.50 k allocations: 40.789 MB, 1.26% gc time)
[4.0,0.350482,0.511816,0.691199,807.0,0.0354581,0.244704,0.762156,686.0,0.330901,0.611682,0.652956]
 84.581555 seconds (580.47 k allocations: 40.788 MB, 1.27% gc time)
[4.0,0.345902,0.511892,0.688957,784.0,0.0443739,0.255668,0.760089,652.0,0.346017,0.633522,0.648267]
 81.295110 seconds (580.56 k allocations: 40.792 MB, 1.34% gc time)
[4.0,0.608635,0.508401,0.817831,669.0,0.155087,0.613452,0.753378,622.0,0.261212,0.747977,0.742422]
 81.990812 seconds (580.51 k allocations: 40.789 MB, 1.22% gc time)
[4.0,0.364578,0.513858,0.701199,850.0,0.0243774,0.232851,0.797556,742.0,0.312873,0.602151,0.666756]
 83.388401 seconds (580.56 k allocations: 40.792 MB, 1.30% gc time)
[4.0,0.381476,0.510624,0.705415,793.0,0.057747,0.293704,0.739444,698.0,0.315054,0.622442,0.6654]
 81.267332 seconds (580.46 k allocations: 40.787 MB, 1.29% gc time)
[4.0,0.423387,0.512252,0.729133,906.0,0.0409171,0.305278,0.7818,868.0,0.28956,0.634896,0.689956]
 71.988413 seconds (580.65 k allocations: 40.796 MB, 1.49% gc time)
[5.0,0.407506,0.508758,0.71608,727.0,0.115252,0.410545,0.704867,658.0,0.31024,0.631693,0.667733]
 79.969064 seconds (580.48 k allocations: 40.788 MB, 1.17% gc time)
[5.0,0.404196,0.512149,0.719157,760.0,0.0456659,0.319681,0.780778,683.0,0.276442,0.615228,0.693933]
 81.360601 seconds (580.33 k allocations: 40.784 MB, 1.46% gc time)
[5.0,0.513616,0.508359,0.76946,799.0,0.13251,0.516187,0.727867,767.0,0.27553,0.688342,0.710111]
 82.583943 seconds (580.49 k allocations: 40.788 MB, 1.13% gc time)
[5.0,0.455954,0.508406,0.740216,709.0,0.143776,0.463394,0.700978,650.0,0.315513,0.670153,0.678822]
 84.322629 seconds (580.48 k allocations: 40.787 MB, 1.35% gc time)
[5.0,0.623949,0.508439,0.825679,663.0,0.15525,0.625402,0.7584,622.0,0.247755,0.745188,0.749467]
 85.239165 seconds (580.48 k allocations: 40.790 MB, 1.26% gc time)
[5.0,0.575771,0.508265,0.800909,746.0,0.141058,0.571784,0.743511,710.0,0.262421,0.725137,0.732578]
 85.105657 seconds (580.52 k allocations: 40.790 MB, 0.94% gc time)
[5.0,0.327639,0.512178,0.679988,773.0,0.0356619,0.250733,0.769667,655.0,0.342531,0.610622,0.644689]
 87.497784 seconds (580.55 k allocations: 40.791 MB, 1.27% gc time)
[5.0,0.491715,0.508742,0.758898,734.0,0.105667,0.446524,0.724156,666.0,0.29872,0.685515,0.695289]
 71.132993 seconds (580.51 k allocations: 40.789 MB, 1.64% gc time)
[5.0,0.371103,0.512287,0.702399,706.0,0.0415436,0.252733,0.767644,576.0,0.308653,0.611572,0.669778]
 83.482344 seconds (580.66 k allocations: 40.796 MB, 1.12% gc time)
[5.0,0.43226,0.50869,0.728577,673.0,0.125589,0.427077,0.7034,603.0,0.32302,0.662559,0.671467]
 79.931120 seconds (580.50 k allocations: 40.788 MB, 1.22% gc time)
[6.0,0.607704,0.508471,0.817471,716.0,0.148655,0.607434,0.755689,673.0,0.244589,0.733341,0.746756]
 83.362306 seconds (580.49 k allocations: 40.788 MB, 1.31% gc time)
[6.0,0.322653,0.515454,0.681767,902.0,0.0137293,0.126111,0.801356,793.0,0.342581,0.593136,0.6436]
 70.065817 seconds (580.48 k allocations: 40.788 MB, 1.49% gc time)
[6.0,0.371701,0.515176,0.706668,892.0,0.0187203,0.192975,0.808711,787.0,0.340095,0.630088,0.653378]
 70.308166 seconds (580.33 k allocations: 40.783 MB, 1.35% gc time)
[6.0,0.46436,0.512238,0.750101,961.0,0.0488958,0.296496,0.7734,941.0,0.293893,0.653569,0.691844]
 82.493860 seconds (580.57 k allocations: 40.792 MB, 1.28% gc time)
[6.0,0.298665,0.512924,0.666116,872.0,0.0292534,0.19139,0.7704,779.0,0.350802,0.599585,0.636444]
 78.965646 seconds (580.46 k allocations: 40.788 MB, 1.28% gc time)
[6.0,0.404829,0.516243,0.725233,899.0,0.0088278,0.128966,0.814822,787.0,0.367387,0.671013,0.640467]
 84.145920 seconds (580.55 k allocations: 40.791 MB, 1.39% gc time)
[6.0,0.355615,0.512602,0.694891,963.0,0.0272505,0.215713,0.773178,936.0,0.349549,0.619068,0.642178]
 85.183175 seconds (580.50 k allocations: 40.789 MB, 1.08% gc time)
[6.0,0.564359,0.514977,0.805609,968.0,0.0308127,0.336406,0.828822,952.0,0.255554,0.717592,0.738489]
 60.282422 seconds (580.61 k allocations: 40.795 MB, 1.67% gc time)
[6.0,0.366966,0.513006,0.701262,794.0,0.0222952,0.228795,0.7864,636.0,0.336547,0.631666,0.655333]
 58.683191 seconds (580.48 k allocations: 40.787 MB, 1.70% gc time)
[6.0,0.337398,0.512514,0.685434,769.0,0.0366079,0.235791,0.770222,647.0,0.334765,0.615803,0.652111]
 59.222808 seconds (580.51 k allocations: 40.789 MB, 1.77% gc time)
[7.0,0.589415,0.50835,0.807979,677.0,0.163234,0.60763,0.7456,629.0,0.268268,0.73397,0.732622]
 58.338696 seconds (580.35 k allocations: 40.784 MB, 1.77% gc time)
[7.0,0.423759,0.511715,0.728559,890.0,0.0638357,0.3343,0.765489,849.0,0.294457,0.639762,0.686889]
 58.699260 seconds (580.47 k allocations: 40.787 MB, 1.88% gc time)
[7.0,0.566485,0.508474,0.796517,689.0,0.130236,0.564845,0.750222,643.0,0.24958,0.711201,0.735044]
 59.473921 seconds (580.43 k allocations: 40.788 MB, 1.84% gc time)
[7.0,0.33179,0.514745,0.685532,870.0,0.0209977,0.189171,0.801044,759.0,0.36287,0.624026,0.634178]
 59.929323 seconds (580.34 k allocations: 40.783 MB, 1.77% gc time)
[7.0,0.514773,0.508474,0.770223,944.0,0.160099,0.536504,0.720956,935.0,0.289568,0.691021,0.702822]
 61.312693 seconds (580.42 k allocations: 40.787 MB, 1.69% gc time)
[7.0,0.379885,0.510479,0.704403,851.0,0.0530357,0.288448,0.7382,787.0,0.311805,0.624352,0.667956]
 58.947895 seconds (580.36 k allocations: 40.785 MB, 1.63% gc time)
[7.0,0.427878,0.508464,0.726024,730.0,0.134328,0.435858,0.696956,666.0,0.328468,0.658345,0.666356]
 58.469988 seconds (580.46 k allocations: 40.790 MB, 1.77% gc time)
[7.0,0.50666,0.511408,0.770518,886.0,0.0523593,0.313773,0.763044,837.0,0.300016,0.703243,0.700933]
 59.012170 seconds (580.34 k allocations: 40.784 MB, 1.58% gc time)
[7.0,0.446642,0.511973,0.740642,882.0,0.0505013,0.322922,0.775644,830.0,0.293996,0.643841,0.688756]
 57.603995 seconds (580.35 k allocations: 40.784 MB, 1.93% gc time)
[7.0,0.496856,0.508498,0.761148,666.0,0.145729,0.510317,0.7198,602.0,0.292735,0.682828,0.697711]
 57.794648 seconds (580.47 k allocations: 40.786 MB, 1.78% gc time)
[8.0,0.365035,0.510451,0.696783,859.0,0.0492914,0.298497,0.743378,814.0,0.303209,0.603425,0.667111]
 58.019796 seconds (580.37 k allocations: 40.784 MB, 1.80% gc time)
[8.0,0.349429,0.516802,0.697387,885.0,0.0142651,0.169589,0.824356,767.0,0.332696,0.611149,0.6562]
 58.166325 seconds (580.43 k allocations: 40.788 MB, 1.90% gc time)
[8.0,0.311469,0.513694,0.673694,846.0,0.024323,0.205185,0.788756,719.0,0.335182,0.595676,0.648044]
 59.578508 seconds (580.53 k allocations: 40.789 MB, 1.54% gc time)
[8.0,0.411005,0.510924,0.720917,756.0,0.0681143,0.340227,0.751956,654.0,0.325339,0.650639,0.667356]
 58.531531 seconds (580.41 k allocations: 40.787 MB, 1.81% gc time)
[8.0,0.511354,0.508668,0.768778,895.0,0.134724,0.500899,0.725622,873.0,0.294923,0.689279,0.699022]
 58.044180 seconds (580.37 k allocations: 40.785 MB, 1.63% gc time)
[8.0,0.29226,0.512674,0.662508,846.0,0.0259607,0.221855,0.776867,725.0,0.34526,0.58825,0.637311]
 58.509211 seconds (580.64 k allocations: 40.795 MB, 1.73% gc time)
[8.0,0.623576,0.508421,0.82546,658.0,0.170918,0.655326,0.760533,620.0,0.253532,0.752605,0.748889]
 58.423748 seconds (580.49 k allocations: 40.787 MB, 1.85% gc time)
[8.0,0.38529,0.50952,0.705834,763.0,0.0775847,0.352226,0.723444,692.0,0.309588,0.619691,0.665733]
 58.338999 seconds (580.37 k allocations: 40.785 MB, 1.77% gc time)
[8.0,0.421452,0.509392,0.724077,709.0,0.0854795,0.351762,0.715467,614.0,0.330984,0.658227,0.6652]
 59.938564 seconds (580.50 k allocations: 40.788 MB, 1.54% gc time)
[8.0,0.42431,0.518888,0.739058,978.0,0.00466496,0.087808,0.835711,943.0,0.367076,0.695768,0.643978]
 59.354524 seconds (580.49 k allocations: 40.788 MB, 1.61% gc time)
[9.0,0.411596,0.514748,0.726616,829.0,0.0241517,0.213574,0.804133,708.0,0.355362,0.661734,0.648489]
 58.623987 seconds (580.55 k allocations: 40.791 MB, 1.59% gc time)
[9.0,0.339882,0.517402,0.693257,926.0,0.00571287,0.0884647,0.821356,759.0,0.34659,0.631242,0.649178]
 57.504969 seconds (580.51 k allocations: 40.788 MB, 1.78% gc time)
[9.0,0.311376,0.512389,0.671935,911.0,0.0260225,0.204856,0.767733,848.0,0.348799,0.592857,0.635556]
 58.635673 seconds (580.58 k allocations: 40.791 MB, 1.78% gc time)
[9.0,0.391868,0.509887,0.709695,746.0,0.0559925,0.283579,0.722089,643.0,0.341645,0.650486,0.655711]
 58.786147 seconds (580.36 k allocations: 40.785 MB, 1.69% gc time)
[9.0,0.418657,0.508811,0.721829,688.0,0.112653,0.398715,0.703111,607.0,0.322905,0.647315,0.665867]
 57.689183 seconds (580.49 k allocations: 40.791 MB, 1.74% gc time)
[9.0,0.41548,0.50837,0.719588,715.0,0.172556,0.488998,0.693111,666.0,0.313755,0.643357,0.669222]
 58.199154 seconds (580.51 k allocations: 40.788 MB, 1.77% gc time)
[9.0,0.393705,0.51041,0.711361,760.0,0.0633833,0.323028,0.7408,683.0,0.325663,0.631502,0.660667]
 58.521085 seconds (580.47 k allocations: 40.787 MB, 1.76% gc time)
[9.0,0.381199,0.514346,0.710414,907.0,0.0211689,0.207658,0.800244,837.0,0.340178,0.634776,0.654022]
 59.318583 seconds (580.35 k allocations: 40.784 MB, 1.77% gc time)
[9.0,0.362262,0.513917,0.70009,845.0,0.0260669,0.24986,0.801089,774.0,0.269484,0.579966,0.694578]
 57.747050 seconds (580.31 k allocations: 40.782 MB, 1.70% gc time)
[9.0,0.388673,0.517715,0.718938,990.0,0.00730286,0.100604,0.8254,978.0,0.383523,0.687048,0.629711]
 61.435318 seconds (580.56 k allocations: 40.792 MB, 1.51% gc time)
[10.0,0.348531,0.510777,0.688799,758.0,0.0598175,0.286116,0.738556,653.0,0.327133,0.608059,0.652889]
 57.946316 seconds (580.33 k allocations: 40.783 MB, 1.95% gc time)
[10.0,0.545764,0.513392,0.793584,929.0,0.0468718,0.326346,0.797644,895.0,0.279044,0.719072,0.720489]
 58.429691 seconds (580.57 k allocations: 40.792 MB, 1.60% gc time)
[10.0,0.565804,0.508318,0.795927,664.0,0.145664,0.577454,0.743756,614.0,0.259842,0.712775,0.729222]
 58.463652 seconds (580.39 k allocations: 40.785 MB, 1.91% gc time)
[10.0,0.555303,0.508566,0.790974,683.0,0.135732,0.544319,0.740178,622.0,0.278978,0.719017,0.720244]
 58.360971 seconds (580.64 k allocations: 40.795 MB, 1.79% gc time)
[10.0,0.321207,0.51195,0.676392,826.0,0.0327485,0.240847,0.765311,713.0,0.319637,0.583853,0.653533]
 58.377760 seconds (580.35 k allocations: 40.784 MB, 1.57% gc time)
[10.0,0.62687,0.508428,0.827146,671.0,0.171527,0.656971,0.760867,638.0,0.252485,0.758667,0.751911]
 58.461102 seconds (580.37 k allocations: 40.785 MB, 1.76% gc time)
[10.0,0.337986,0.512615,0.685872,808.0,0.0356874,0.253312,0.777067,689.0,0.31099,0.591343,0.663289]
 57.687867 seconds (580.49 k allocations: 40.788 MB, 1.59% gc time)
[10.0,0.391484,0.513402,0.714391,785.0,0.0325602,0.270551,0.794689,655.0,0.311361,0.629314,0.673933]
 59.055258 seconds (580.34 k allocations: 40.784 MB, 1.78% gc time)
[10.0,0.466918,0.510838,0.749358,826.0,0.0792476,0.376903,0.754044,774.0,0.302282,0.677903,0.691644]
 57.364758 seconds (580.62 k allocations: 40.794 MB, 1.68% gc time)
[10.0,0.311117,0.512078,0.671394,827.0,0.0402489,0.260624,0.767444,724.0,0.316075,0.578365,0.654889]



==> pix/res_coupon1.txt <==
1.0,0.382875,0.512222,0.708339,786.0,0.0410461,0.284908,0.775733,678.0,0.309998,0.614863,0.669578
1.0,0.413136,0.513308,0.725374,866.0,0.0332879,0.237849,0.784756,776.0,0.334686,0.654798,0.662689
1.0,0.466995,0.508533,0.746015,672.0,0.164671,0.509617,0.708511,614.0,0.313003,0.679299,0.684
1.0,0.413516,0.509498,0.720184,736.0,0.0890977,0.362452,0.719067,645.0,0.341388,0.667408,0.661689
1.0,0.40584,0.513018,0.721221,834.0,0.0319549,0.250348,0.784889,719.0,0.288668,0.607541,0.684844
1.0,0.499184,0.516266,0.773978,928.0,0.0219777,0.241105,0.827511,872.0,0.290932,0.680339,0.7032
1.0,0.548557,0.508465,0.787388,679.0,0.148683,0.5547,0.734911,626.0,0.276811,0.713194,0.719267
1.0,0.336164,0.512971,0.685413,783.0,0.0287088,0.228006,0.780911,661.0,0.30089,0.586327,0.670222
1.0,0.400346,0.515857,0.722378,871.0,0.022602,0.213513,0.817356,776.0,0.314489,0.629508,0.673778
1.0,0.348266,0.512186,0.690563,801.0,0.0342173,0.217884,0.761889,680.0,0.328394,0.612162,0.6554
2.0,0.348415,0.51439,0.693611,868.0,0.0138395,0.171335,0.798044,755.0,0.376152,0.638079,0.627133
2.0,0.432804,0.517636,0.741671,947.0,0.012896,0.166568,0.832533,890.0,0.34789,0.684912,0.658289
2.0,0.425452,0.518606,0.739248,985.0,0.00121737,0.0523958,0.8298,948.0,0.356797,0.701307,0.653578
2.0,0.486486,0.5202,0.77327,925.0,0.0191494,0.249426,0.860556,868.0,0.286284,0.682475,0.708578
2.0,0.388109,0.516661,0.717182,943.0,0.0166542,0.15725,0.818622,883.0,0.332001,0.630001,0.660422
2.0,0.332003,0.510939,0.680572,828.0,0.0393196,0.230629,0.738956,745.0,0.349504,0.616595,0.6402
2.0,0.404198,0.518903,0.728642,953.0,0.0090588,0.158174,0.844578,893.0,0.326899,0.650525,0.669133
2.0,0.358962,0.512519,0.696493,764.0,0.0284954,0.248283,0.779578,631.0,0.293424,0.596634,0.6774
2.0,0.391071,0.510549,0.71021,767.0,0.0628974,0.315763,0.741422,691.0,0.31413,0.634984,0.669844
2.0,0.499084,0.508648,0.762505,757.0,0.129186,0.475359,0.718889,698.0,0.309036,0.695338,0.692644
3.0,0.405262,0.51696,0.726464,876.0,0.0169407,0.200908,0.829844,777.0,0.311234,0.639932,0.6792
3.0,0.600258,0.50824,0.813315,692.0,0.162236,0.615851,0.748289,648.0,0.25633,0.735395,0.740333
3.0,0.369818,0.510396,0.699149,746.0,0.0651556,0.305125,0.7336,634.0,0.336294,0.624783,0.651267
3.0,0.580714,0.508511,0.803811,681.0,0.146237,0.572274,0.743889,623.0,0.278039,0.731739,0.725778
3.0,0.435728,0.508681,0.730328,655.0,0.130638,0.435921,0.703489,584.0,0.314482,0.65153,0.672511
3.0,0.541628,0.508335,0.783663,841.0,0.174186,0.579082,0.727467,821.0,0.267007,0.69326,0.717156
3.0,0.336399,0.511238,0.683218,772.0,0.0457141,0.25498,0.747556,660.0,0.325015,0.603698,0.653911
3.0,0.465281,0.509067,0.745926,943.0,0.105464,0.399503,0.713156,926.0,0.326073,0.684498,0.6778
3.0,0.342128,0.511503,0.686502,762.0,0.037559,0.229361,0.750711,615.0,0.354842,0.630915,0.641044
3.0,0.398734,0.510322,0.713804,724.0,0.0542666,0.291149,0.735044,616.0,0.33448,0.651961,0.661156
4.0,0.654339,0.508274,0.840858,654.0,0.173474,0.696369,0.774267,624.0,0.237524,0.768154,0.764756
4.0,0.350079,0.51066,0.689432,805.0,0.041064,0.221406,0.729089,682.0,0.357051,0.632915,0.639822
4.0,0.467406,0.508269,0.745836,734.0,0.149406,0.487777,0.704822,680.0,0.299108,0.667257,0.687378
4.0,0.370339,0.512036,0.701663,784.0,0.0435864,0.302874,0.776022,687.0,0.300408,0.600837,0.672333
4.0,0.350482,0.511816,0.691199,807.0,0.0354581,0.244704,0.762156,686.0,0.330901,0.611682,0.652956
4.0,0.345902,0.511892,0.688957,784.0,0.0443739,0.255668,0.760089,652.0,0.346017,0.633522,0.648267
4.0,0.608635,0.508401,0.817831,669.0,0.155087,0.613452,0.753378,622.0,0.261212,0.747977,0.742422
4.0,0.364578,0.513858,0.701199,850.0,0.0243774,0.232851,0.797556,742.0,0.312873,0.602151,0.666756
4.0,0.381476,0.510624,0.705415,793.0,0.057747,0.293704,0.739444,698.0,0.315054,0.622442,0.6654
4.0,0.423387,0.512252,0.729133,906.0,0.0409171,0.305278,0.7818,868.0,0.28956,0.634896,0.689956
5.0,0.407506,0.508758,0.71608,727.0,0.115252,0.410545,0.704867,658.0,0.31024,0.631693,0.667733
5.0,0.404196,0.512149,0.719157,760.0,0.0456659,0.319681,0.780778,683.0,0.276442,0.615228,0.693933
5.0,0.513616,0.508359,0.76946,799.0,0.13251,0.516187,0.727867,767.0,0.27553,0.688342,0.710111
5.0,0.455954,0.508406,0.740216,709.0,0.143776,0.463394,0.700978,650.0,0.315513,0.670153,0.678822
5.0,0.623949,0.508439,0.825679,663.0,0.15525,0.625402,0.7584,622.0,0.247755,0.745188,0.749467
5.0,0.575771,0.508265,0.800909,746.0,0.141058,0.571784,0.743511,710.0,0.262421,0.725137,0.732578
5.0,0.327639,0.512178,0.679988,773.0,0.0356619,0.250733,0.769667,655.0,0.342531,0.610622,0.644689
5.0,0.491715,0.508742,0.758898,734.0,0.105667,0.446524,0.724156,666.0,0.29872,0.685515,0.695289
5.0,0.371103,0.512287,0.702399,706.0,0.0415436,0.252733,0.767644,576.0,0.308653,0.611572,0.669778
5.0,0.43226,0.50869,0.728577,673.0,0.125589,0.427077,0.7034,603.0,0.32302,0.662559,0.671467
6.0,0.607704,0.508471,0.817471,716.0,0.148655,0.607434,0.755689,673.0,0.244589,0.733341,0.746756
6.0,0.322653,0.515454,0.681767,902.0,0.0137293,0.126111,0.801356,793.0,0.342581,0.593136,0.6436
6.0,0.371701,0.515176,0.706668,892.0,0.0187203,0.192975,0.808711,787.0,0.340095,0.630088,0.653378
6.0,0.46436,0.512238,0.750101,961.0,0.0488958,0.296496,0.7734,941.0,0.293893,0.653569,0.691844
6.0,0.298665,0.512924,0.666116,872.0,0.0292534,0.19139,0.7704,779.0,0.350802,0.599585,0.636444
6.0,0.404829,0.516243,0.725233,899.0,0.0088278,0.128966,0.814822,787.0,0.367387,0.671013,0.640467
6.0,0.355615,0.512602,0.694891,963.0,0.0272505,0.215713,0.773178,936.0,0.349549,0.619068,0.642178
6.0,0.564359,0.514977,0.805609,968.0,0.0308127,0.336406,0.828822,952.0,0.255554,0.717592,0.738489
6.0,0.366966,0.513006,0.701262,794.0,0.0222952,0.228795,0.7864,636.0,0.336547,0.631666,0.655333
6.0,0.337398,0.512514,0.685434,769.0,0.0366079,0.235791,0.770222,647.0,0.334765,0.615803,0.652111
7.0,0.589415,0.50835,0.807979,677.0,0.163234,0.60763,0.7456,629.0,0.268268,0.73397,0.732622
7.0,0.423759,0.511715,0.728559,890.0,0.0638357,0.3343,0.765489,849.0,0.294457,0.639762,0.686889
7.0,0.566485,0.508474,0.796517,689.0,0.130236,0.564845,0.750222,643.0,0.24958,0.711201,0.735044
7.0,0.33179,0.514745,0.685532,870.0,0.0209977,0.189171,0.801044,759.0,0.36287,0.624026,0.634178
7.0,0.514773,0.508474,0.770223,944.0,0.160099,0.536504,0.720956,935.0,0.289568,0.691021,0.702822
7.0,0.379885,0.510479,0.704403,851.0,0.0530357,0.288448,0.7382,787.0,0.311805,0.624352,0.667956
7.0,0.427878,0.508464,0.726024,730.0,0.134328,0.435858,0.696956,666.0,0.328468,0.658345,0.666356
7.0,0.50666,0.511408,0.770518,886.0,0.0523593,0.313773,0.763044,837.0,0.300016,0.703243,0.700933
7.0,0.446642,0.511973,0.740642,882.0,0.0505013,0.322922,0.775644,830.0,0.293996,0.643841,0.688756
7.0,0.496856,0.508498,0.761148,666.0,0.145729,0.510317,0.7198,602.0,0.292735,0.682828,0.697711
8.0,0.365035,0.510451,0.696783,859.0,0.0492914,0.298497,0.743378,814.0,0.303209,0.603425,0.667111
8.0,0.349429,0.516802,0.697387,885.0,0.0142651,0.169589,0.824356,767.0,0.332696,0.611149,0.6562
8.0,0.311469,0.513694,0.673694,846.0,0.024323,0.205185,0.788756,719.0,0.335182,0.595676,0.648044
8.0,0.411005,0.510924,0.720917,756.0,0.0681143,0.340227,0.751956,654.0,0.325339,0.650639,0.667356
8.0,0.511354,0.508668,0.768778,895.0,0.134724,0.500899,0.725622,873.0,0.294923,0.689279,0.699022
8.0,0.29226,0.512674,0.662508,846.0,0.0259607,0.221855,0.776867,725.0,0.34526,0.58825,0.637311
8.0,0.623576,0.508421,0.82546,658.0,0.170918,0.655326,0.760533,620.0,0.253532,0.752605,0.748889
8.0,0.38529,0.50952,0.705834,763.0,0.0775847,0.352226,0.723444,692.0,0.309588,0.619691,0.665733
8.0,0.421452,0.509392,0.724077,709.0,0.0854795,0.351762,0.715467,614.0,0.330984,0.658227,0.6652
8.0,0.42431,0.518888,0.739058,978.0,0.00466496,0.087808,0.835711,943.0,0.367076,0.695768,0.643978
9.0,0.411596,0.514748,0.726616,829.0,0.0241517,0.213574,0.804133,708.0,0.355362,0.661734,0.648489
9.0,0.339882,0.517402,0.693257,926.0,0.00571287,0.0884647,0.821356,759.0,0.34659,0.631242,0.649178
9.0,0.311376,0.512389,0.671935,911.0,0.0260225,0.204856,0.767733,848.0,0.348799,0.592857,0.635556
9.0,0.391868,0.509887,0.709695,746.0,0.0559925,0.283579,0.722089,643.0,0.341645,0.650486,0.655711
9.0,0.418657,0.508811,0.721829,688.0,0.112653,0.398715,0.703111,607.0,0.322905,0.647315,0.665867
9.0,0.41548,0.50837,0.719588,715.0,0.172556,0.488998,0.693111,666.0,0.313755,0.643357,0.669222
9.0,0.393705,0.51041,0.711361,760.0,0.0633833,0.323028,0.7408,683.0,0.325663,0.631502,0.660667
9.0,0.381199,0.514346,0.710414,907.0,0.0211689,0.207658,0.800244,837.0,0.340178,0.634776,0.654022
9.0,0.362262,0.513917,0.70009,845.0,0.0260669,0.24986,0.801089,774.0,0.269484,0.579966,0.694578
9.0,0.388673,0.517715,0.718938,990.0,0.00730286,0.100604,0.8254,978.0,0.383523,0.687048,0.629711
10.0,0.348531,0.510777,0.688799,758.0,0.0598175,0.286116,0.738556,653.0,0.327133,0.608059,0.652889
10.0,0.545764,0.513392,0.793584,929.0,0.0468718,0.326346,0.797644,895.0,0.279044,0.719072,0.720489
10.0,0.565804,0.508318,0.795927,664.0,0.145664,0.577454,0.743756,614.0,0.259842,0.712775,0.729222
10.0,0.555303,0.508566,0.790974,683.0,0.135732,0.544319,0.740178,622.0,0.278978,0.719017,0.720244
10.0,0.321207,0.51195,0.676392,826.0,0.0327485,0.240847,0.765311,713.0,0.319637,0.583853,0.653533
10.0,0.62687,0.508428,0.827146,671.0,0.171527,0.656971,0.760867,638.0,0.252485,0.758667,0.751911
10.0,0.337986,0.512615,0.685872,808.0,0.0356874,0.253312,0.777067,689.0,0.31099,0.591343,0.663289
10.0,0.391484,0.513402,0.714391,785.0,0.0325602,0.270551,0.794689,655.0,0.311361,0.629314,0.673933
10.0,0.466918,0.510838,0.749358,826.0,0.0792476,0.376903,0.754044,774.0,0.302282,0.677903,0.691644
10.0,0.311117,0.512078,0.671394,827.0,0.0402489,0.260624,0.767444,724.0,0.316075,0.578365,0.654889

